Stochastic Image Denoising by Sampling from the Posterior Distribution

Image denoising is a well-known and well studied problem, commonly targeting a minimization of the mean squared error (MSE) between the outcome and the original image. Unfortunately, especially for severe noise levels, such Minimum MSE (MMSE) solutions may lead to blurry output images. In this work we propose a novel stochastic denoising approach that produces viable and high perceptual quality results, while maintaining a small MSE. Our method employs Langevin dynamics that relies on a repeated application of any given MMSE denoiser, obtaining the reconstructed image by effectively sampling from the posterior distribution. Due to its stochasticity, the proposed algorithm can produce a variety of high-quality outputs for a given noisy input, all shown to be legitimate denoising results. In addition, we present an extension of our algorithm for handling the inpainting problem, recovering missing pixels while removing noise from partially given data.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> images/ffhq/denoising_0.4/results.txt <==
MSE/PSNR of the denoised: 0.001609, 28.043192
MSE/PSNR of the conditional: 0.002694, 25.817982
MSE factor: 1.673660


==> images/ffhq/denoising_0.6/results.txt <==
MSE/PSNR of the denoised: 0.002272, 26.546232
MSE/PSNR of the conditional: 0.003725, 24.418564
MSE factor: 1.639689

